Real3D-Aug: Point Cloud Augmentation by Placing Real Objects with Occlusion Handling for 3D Detection and Segmentation

Object detection and semantic segmentation with the 3D lidar point cloud data require expensive annotation. We propose a data augmentation method that takes advantage of already annotated data multiple times. We propose an augmentation framework that reuses real data, automatically finds suitable placements in the scene to be augmented, and handles occlusions explicitly. Due to the usage of the real data, the scan points of newly inserted objects in augmentation sustain the physical characteristics of the lidar, such as intensity and raydrop. The pipeline proves competitive in training top-performing models for 3D object detection and semantic segmentation. The new augmentation provides a significant performance gain in rare and essential classes, notably 6.65% average precision gain for "Hard" pedestrian class in KITTI object detection or 2.14 mean IoU gain in the SemanticKITTI segmentation challenge over the state of the art.

==> authorship-statemement.txt <==
Simon Pokorny evaluated models with different configurations of the proposed method. He further created bounding boxes on semantic dataset, which allow us to operate on semantic datasets without bounding boxes. With the help of the neural network Cylinder3D a pseudo labels was created for a road estimation.

Patrik Vacek regularly discussed the development of the work on meetings and contributed to the core ideas of data augmentation technique and interpreting the results. He was also training the models in semantic segmentation part of experiments. He wrote first versions of the introduction, related work of the paper and gathered knowledge about the state of the art, as well as polished the other sections after initial state. Patrik Vacek consulted bottlenecks of the experiment runs, next directions and prepared infrastructure on the computational grid for the data and one of the detection models. He continuously worked on polishing the final version of the scientific paper.

Petr Sebek.
Můj přínos bych především psaním kódů pro tvorbu augmentací a jejich spouštění. Jednalo se o kód pro vytváření Rich map z již označkovaných point cloudů. Vytvoření databáze objektů z datasetu na základě bounding boxů a kód pro vkládání objektů, tedy nalezení dostupných pozic a přidání objektů s realistickými zákryty.

Tomas Svoboda, together with Patrik Vacek, proposed the initial idea of modeling occlusions during the augmentation. He supervised bachelor thesis of Petr Sebek which produced early results this work builds on. He regularly discussed research steps in meetings and did intensive text editing of the final manuscript.
